Quasar Feedback Survey: Multi-phase outflows, turbulence and evidence for feedback caused by low power radio jets inclined into the galaxy disk

We present a study of a luminous, z=0.15, type-2 quasar (log [L([OIII])/(erg/s)]=42.8) from the Quasar Feedback Survey. It is classified as 'radio-quiet' (log [L(1.4 GHz)/(W/Hz)]=23.8); however, radio imaging reveals ~1 kpc low-power jets (log [Pjet/(erg/s)]=44) inclined into the plane of the galaxy disk. We combine MUSE and ALMA observations to map stellar kinematics and ionised and molecular gas properties. The jets are seen to drive galaxy-wide bi-conical turbulent outflows, reaching W80 = 1000-1300 km/s, in the ionised phase (traced via optical emission-lines), which also have increased electron densities compared to the quiescent gas. The turbulent gas is driven perpendicular to the jet axis and is escaping along the galaxy minor axis, reaching 7.5 kpc on both sides. Traced via CO(3-2) emission, the turbulent material in molecular gas phase is one-third as spatially extended and has 3 times lower velocity-dispersion as compared to ionised gas. The jets are seen to be strongly interacting with the interstellar medium (ISM) through enhanced ionised emission and disturbed/depleted molecular gas at the jet termini. We see further evidence for jet-induced feedback through significantly higher stellar velocity-dispersion aligned, and co-spatial with, the jet axis (<5 deg). We discuss possible negative and positive feedback scenarios arising due to the interaction of the low-power jets with the ISM in the context of recent jet-ISM interaction simulations, which qualitatively agree with our observations. We discuss how jet-induced feedback could be an important feedback mechanism even in bolometrically luminous 'radio-quiet' quasars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
